Real-Time Neural Video Recovery and Enhancement on Mobile Devices

As mobile devices become increasingly popular for video streaming, it's crucial to optimize the streaming experience for these devices. Although deep learning-based video enhancement techniques are gaining attention, most of them cannot support real-time enhancement on mobile devices. Additionally, many of these techniques are focused solely on super-resolution and cannot handle partial or complete loss or corruption of video frames, which is common on the Internet and wireless networks. To overcome these challenges, we present a novel approach in this paper. Our approach consists of (i) a novel video frame recovery scheme, (ii) a new super-resolution algorithm, and (iii) a receiver enhancement-aware video bit rate adaptation algorithm. We have implemented our approach on an iPhone 12, and it can support 30 frames per second (FPS). We have evaluated our approach in various networks such as WiFi, 3G, 4G, and 5G networks. Our evaluation shows that our approach enables real-time enhancement and results in a significant increase in video QoE (Quality of Experience) of 24\% - 82\% in our video streaming system.

==> todo.txt <==
- Title: 
done

- Modify the figure of system aritecture
Zhaoyuan: done

- Update evaluation figures (QoE)
Zhaoyuan: done

- Add a figure/some numbers showing 1080p warping video quality on Macbook


- Remove LEO traces decriptions (skipped due to QUIC)
KJ: done

- It is concerning that the proposed algorithm and the prototype used in the study may be platform-dependent, as stated in the paper that "warping on iPhone is very slow." The authors have improved its speed by changing the wrapping resolution to 270p. (pp. 5) This may limit the generalizability of the proposed algorithm to other mobile devices and platforms, and further research may be necessary to evaluate its performance on other platforms.

Response: Added now, iphone 12 is the same with pro.

- It is important to consider the potential overheads of the proposed scheme, including the transmission of the binary point map from a server to a mobile device via TCP. As TCP can be heavy in both latency and traffic amount compared to UDP, it is unclear whether these extra overheads have been fully taken into account in the evaluation.
o Response: please specify if TCP overhead is included in evaluation
Zhaoyuan: Added in Sec. 8.4

- Moreover, the corrupted frames may not have continuous information (similar to a sparse matrix), which is different from the examples in Figure 9. If that is the case, the reconstruction model cannot extract enough useful sequential features to reconstruct video frames. The authors should explain how the proposed system can work under poor network conditions and validate the method in the evaluation.
Yifan: Tried various masks, shown in Figure 9

- The relations of history state encoding and decoding from server and clients are not shown in the description of model architecture in Figure 3. The authors should revise the figure to reflect these relations clearly.
Yifan: Added in "Recovery model implementation details"

- Add explanation about Fig. 3 (a) and (b)
Yifan: added in Sec. 4

- Enlarge the caption size of Fig. 3a and 3b, and Fig. 6
Yifan: done
